Avgust: Automating Usage-Based Test Generation from Videos of App Executions

Writing and maintaining UI tests for mobile apps is a time-consuming and tedious task. While decades of research have produced automated approaches for UI test generation, these approaches typically focus on testing for crashes or maximizing code coverage. By contrast, recent research has shown that developers prefer usage-based tests, which center around specific uses of app features, to help support activities such as regression testing. Very few existing techniques support the generation of such tests, as doing so requires automating the difficult task of understanding the semantics of UI screens and user inputs. In this paper, we introduce Avgust, which automates key steps of generating usage-based tests. Avgust uses neural models for image understanding to process video recordings of app uses to synthesize an app-agnostic state-machine encoding of those uses. Then, Avgust uses this encoding to synthesize test cases for a new target app. We evaluate Avgust on 374 videos of common uses of 18 popular apps and show that 69% of the tests Avgust generates successfully execute the desired usage, and that Avgust's classifiers outperform the state of the art.

==> Reviews.FSE22.txt <==
ESEC/FSE 2022 Paper #559 Reviews and Comments
===========================================================================
Paper #559 AVGUST: Automating Usage-Based Test Generation from Videos of
App Executions


Review #559A
===========================================================================

Overall merit
-------------
3. Weak accept

Paper summary
-------------
The paper presents a system that assists developers in performing usage-based testing across applications. The system is built on CV-based widget detection, action extraction, and UI and widget semantic classification. The system represents the UI transitions of an application in an intermediate representation which abstract away app-specific UI and widget information. The IR representation can be "replayed" to assist developers in generating new tests for the same usage scenarios on unseen apps. The system effectiveness has been evaluated on 18 Android apps with 18 usage scenarios.

Strengths
---------
+ The paper writing is generally clear
+ A system prototype has been built and evaluated

Weaknesses
----------
- The usefulness of guided test generation is vague
- Missing evaluation of some system steps
- RQ1 needs more details. 
- The system may need to compare with a fully-automated baseline as lower bound

Comments for author
-------------------
----System Objective----

The system aims to assist developers in migrating test scenarios across applications. I like the idea of involving human in the loop which will complement the current (even too much) focus on just automatic UI testing. I believe the main contribution of the system is the step 2 IR model generation which combines CV-based automatic UI analysis with human intelligence to create an abstract UI transition models. The steps of action recognition and widget detection reuse or extend existing tools V2S and UIED which seem to be good design choices. 

However, I am not quite sure about the validity of the step 3 guided test scenario generation. IMHO, it is not the most effective way to leverage the abstract UI models or human intelligence. On one hand, as we have the UI models available, why not adopt fully automatic model-based UI testing which can explore UIs more efficiently. On the other hand, I believe if the UI models are integrated with the human-in-the-loop method like https://arxiv.org/abs/2201.12085 "Guided Bug Crush: Assist Manual GUI Testing of Android Apps via Hint Moves". I think the step 3 should be better design to more systematically incorporate the complementary power of model-based testing and human-guided testing.

Furthermore, now the step 3 still needs test framework to instrument the app execution. I was wondering why not make the full system visual based. Or can we achieve that? This is not a criticism, but want to push the system one step forward.

----Approach Design----

Some system steps need better justification or evaluation.

*Event frame filtering*: I understand the goal is to remove the UIs containing privacy information. But the step design does not directly target at the UIs with privacy information, but at the UIs with soft keyboard. I do not think the two are equivalent. There are UIs with privacy information but do not involve soft keyboard, and many UIs with soft keyboard do not involve privacy information (e.g., search keywords). The test scenarios in the experiments actually involve Search. I was wondering how the system can work in such test scenarios if it does filter event frames as described in Section 2.2.2. Furthermore, filtering all frames involving typing action seems too aggressive. Many app features involve more or less some text inputs, for example the sign-in case frequently mentioned in the paper. How can we have self-transition on sign-in if many frames during sign-in are filtered? Will the filtering of some important input frames affect the construction of the IR models? Lastly, this filtering step is an extension of V2S and its design should be evaluated. 

*Widget detection*: As the system extends the original UIED with some heuristic-based widget grouping, this extension should be evaluated. The extension is similar to a recent paper "Screen Recognition: Creating Accessibility Metadata for Mobile Applications from Pixels". Some comparison would be necessary. 

*Screen classifier* and *widget classifer* in Section 2.3.2, Why do we need a screen classifier for each app? Is it feasible to have a screen classifier for all apps? The experiments involve only 18 apps. So this setting is fine. But this setting would not be practical to adopt when we want to test a large number of apps. Please justify the design. 

*IR model database*: The IR models from one application and one test usage will be merged into a IR model database. What does merge mean here? Just add a model to the database? Or need to merge the states and transitions of the new model with those in the database? Will there be some merging issues or conflicts? If so, how to deal with those issues?


----Evaluation----

*RQ1*: 

I do not quite understand why 16 tests are not successful. The test generation involves human in the loop. Can human make some adjustment? Are they allowed to do so or must they follow exactly what the tool recommends? This raises the concern whether the design of step 3 fully leverages the human intelligence in test case generation. I do not think it is realistic to restrict human to do only what the tool recommends. If so, why not just perform fully automatic model-based testing?  

The analysis of 16 failed tests is based on the comparison with so-call the most similar human test. How is such human test determined? What criteria are followed to judge the similarity between two test executions?

Would it be reasonable to have a fully-automated model-based test as the baseline to understand the value of having human in the loop? Maybe the full human testing gives the upper bound while the full automatic testing gives the lower bound?

*IR model generation*:

I think this IR model is the most important contribution of this work. It is now only indirectly evaluated in terms of the success of test generation (RQ1) and the accuracy of screen and widget classifiers (RQ2). I think it is necessary to report and analyze the quality of the obtained IR models in terms of the states, transitions and the accuracy of the states and transitions. 

The merging of IR models may also need some evaluation.

An important concern here is the generality of IR models. It is essentially a UI semantic abstraction step based on image classification. The system currently supports 37 canonical screens and 74 canonical widgets. How well those semantic categories cover app features beyond the 18 apps and 18 usages in the RQ1? I think those used in RQ1 would be rather limited considering so many more apps in people's daily use. As these semantic categories need manually labelling, how much effort is required to extend them? At least, this is an important limitation which should be analysed. 


----Presentation----

At line 440 "AVGUST eliminates the candidates that completely subsume other candidates", what does this mean? 

Section 2.3.2, the UIST18 paper "Learning Design Semantics for Mobile Apps" addresses the widget-level semantic categorisation. Through manual open coding, it proposed over 140 widget semantic categories and 80 of them are released in their dataset. The authors should consider comparing the 74 canonical widgets with the widget categories in the UIST18 paper.

*RQ1*: Line 852: what does it mean by "we select the first test AVGUST generates"?

Important questions for authors to respond to during the rebuttal
-----------------------------------------------------------------
Q1: Could you please justify the design of test case generation, and briefly compare your design with model-based automatic testing and the human-in-the-loop testing like https://arxiv.org/abs/2201.12085?

Q2: Could you please justify the design of event frame filtering? Is it too aggressive and would it affect the construction of IR models?

Q3: Could you please briefly discuss the generality of the canonical screens and widgets?



Review #559B
===========================================================================

Overall merit
-------------
3. Weak accept

Paper summary
-------------
The idea of this paper is to synthesize test cases from screen recording of apps (with a bit of help from the app developer).

Strengths
---------
 + Novel approach to an important problem
 + Well presented.
 + Some interesting insights about automated test generation relating to screen abstraction

Weaknesses
----------
 - Motivation is unclear; why is extracting test cases from video desirable when it creates a lot of additional difficulties?
 - Evaluation is somewhat limited; not clear if the tool is practical.

Comments for author
-------------------
I found this to be a really interesting paper. It takes an unorthodox approach to a well-known problem and uncovers some insights along the way.

Probably the main issue I have is that I’m ultimately not convinced that this is an approach that really makes sense for developers. Although the idea of capturing usage scenarios via video recordings is novel and interesting, it creates a bunch of new problems that have to be solved in comparison to a standard record and replay that just uses something like UI Automator to capture inputs and screen widgets.

I did, however, find the discussion of Avgust’s screen abstraction to be interesting. I think it’s intuitive that apps share a lot of commonalities in screen structure that can be exploited even on the semantic level for testing. It’s a bit unfortunate though that apparently the developer has to select the correct category from the suggestions, implying that it’s too hard to fully automate this process. I would have been interested to learn more about that.

In terms of the evaluation, I would have loved to have seen the authors compare to another state-of-the-art alternative. I know an apples-to-apples comparison isn't possible because other tools do not use video as input, but if the ultimate goal is to make it so that developers don’t have to write tests there are test recorder tools that would represent a viable alternative. In that light 69% correct test generation seems low; I’m not sure a technique like that would be practical in the real world. There are ways to record and replay without needing source code or writing explicit tests that should reproduce at a much higher rate.

I do like that the authors separately evaluated their screen and widget classification, but the conclusion that vision-only data was more accurate than the vision data combined with UI hierarchy is a bit perplexing even given the authors’ explanation that the textual information might be throwing the model off since it was not trained that way.

Important questions for authors to respond to during the rebuttal
-----------------------------------------------------------------
Q1 - Please explain more about why extracting test cases from video is desirable when it creates a lot of additional difficulties: Why would an app developer use this rather than a tool like Espresso Test Recorder (which is already in Android Studio)? Is the main advantage that source code isn't required? 
Q2 - Can the case be made that the tests from video are more robust in some way? or have some additional advantage?



Review #559C
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
This paper propose a method to generate usage- based UI tests. Based on the videos from crowd testers, an app-independent state machine was built, which can help developers generate tests for certain usage like “sign in” or “search”. In experiment, the authors successfully generated 35 tests in 51 tasks.

Strengths
---------
+ a novel method to generate usage-based UI tests

Weaknesses
----------
- the data in experiments is not sufficient
- lacks details in many critical sections
- the process requires much effort from developer

Comments for author
-------------------
The system is based on videos from crowd testers, but in the experiments only 38 apps was considered and the number of videos for each usage is not sufficient (no more than 30). Besides, even though the experiment is time-consuming, only one test per usage per app is still too weak, which makes the results not so convincing. In addition, this method aims to build an app-independent state machine by mapping the screen, widgets and actions into an IR, but the event sequence of the same function may differ in different apps and I’m confused how to unify the different sequences in the same state machine, therefore more details are needed. Furthermore, the author compared the classifieds used in their system with the state-of-the-art S2V classifieds in the vision-only tasks. however, S2V requires the dynamic UI layout information and is not suitable for this task. The vision-only task is for the crowd test scenario, which means a large number of videos, but in the comparison with S2V, only 18 apps are considered and averagely only 20 videos are provided for each app, which is not sufficient for the crowd test scenario.

Detailed remarks：

Sec 2.3&2.4: In Sec 2.3, the developers should select the correct labels for each screen and widgets to help build the state machine, and in Sec 2.4 the developers need to select the correct labels for screens and the widgets to interact with in each step of test generation. This process requires lots of manual efforts in my points and I cannot understand why it’s “minimal effort from the developer”.

Sec 3.2: As described in Sec 2.3, the process of test generation requires interaction with developers, so it makes me confused whether the interaction exists during the test generation in this section and whether this interaction can affect the results and how, so more details are needed.

Sec 3.3: This paper is in regard to the test-generation method, but the author described too much about the classifiers used in the process and left the results of test-generation unclear. I suggest the author providing more details about the test generation experiment rather than the classifiers.

Important questions for authors to respond to during the rebuttal
-----------------------------------------------------------------
Q1. As described in Sec 2.3 & 2.4, the developers should select the correct canonical screen during the model generation phase as well as select the current canonical screen and next widget during test generation phase. This process requires much effort of develpors, I wish the author could explain more about how this process requires “minimal effort from the developer”.

Q2. As described in Sec 2.3 & 2.4, the process of test generation needs interaction with developers. Therefore, I’m wondering whether the experiment in Sec 3.2 also includes the interaction with developers and how the interaction affects the results.

Q3. This method is based on an app-independent sate machine. However, the event sequences of the same function may differ in different apps, how do the author unify them in the same state machine?

